Material mixing in pulsar wind nebulae of massive runaway stars

In this study we quantitatively examine the manner pulsar wind, supernova ejecta and defunct stellar wind materials distribute and melt together into plerions. We performed 2.5D MHD simulations of the entire evolution of their stellar surroundings and different scenarios are explored, whether the star dies as a red supergiant and Wolf Rayet supernova progenitors, and whether it moved with velocity 20 km/s or 40 km/s through the ISM. Within the post explosion, early 10 kyr, the H burning products rich red supergiant wind only mixes by <= 20 per cent, due to its dense circumstellar medium filling the progenitor bow shock trail, still unaffected by the supernova blastwave. Wolf Rayet materials, enhanced in C, N, O elements, distribute circularly for the 35 Mo star moving at 20 km/s and oblongly at higher velocities, mixing efficiently up to 80 per cent. Supernova ejecta, filled with Mg, Si, Ca, Ti and Fe, remain spherical for longer times at 20 km/s but form complex patterns at higher progenitor speeds due to earlier interaction with the bow shock, in which they mix more efficiently. The pulsar wind mixing is more efficient for Wolf Rayet (25 per cent) than red supergiant progenitors (20 per cent). This work reveals that the past evolution of massive stars and their circumstellar environments critically shapes the internal distribution of chemical elements on plerionic supernova remnants, and, therefore, governs the origin of the various emission mechanisms at work therein. This is essential for interpreting multi-frequency observations of atomic and molecular spectral lines, such as in optical, infrared, and soft X rays.

==> Figure/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
